Costate Convergence with Legendre-Lobatto Collocation for Trajectory Optimization

This paper introduces a new method of discretization that collocates both endpoints of the domain and enables the complete convergence of the costate variables associated with the Hamilton boundary-value problem. This is achieved through the inclusion of an \emph{exceptional sample} to the roots of the Legendre-Lobatto polynomial, thus promoting the associated differentiation matrix to be full-rank. We study the location of the new sample such that the differentiation matrix is the most robust to perturbations and we prove that this location is also the choice that mitigates the Runge phenomenon associated with polynomial interpolation. Two benchmark problems are successfully implemented in support of our theoretical findings. The new method is observed to converge exponentially with the number of discretization points used.

==> data/convergence/control.txt <==
n	stdlobatto	gauss	radau	lobatto
1	0	0	0	0
2	0	0	0	0
3	0.537641031166387	0.00947163098659383	0.893078785144116	1.50000000999043
4	0.248421021252255	0.00136637885106455	1.50000000994315	0.845538052520445
5	0.162161983982211	0.000660752394241015	0.00154870808771138	1.50000000971628
6	0.201076388393652	0.000204750124031247	1.50000000708697	0.000519297690110197
7	0.138904923417906	4.05333864021487e-05	7.6805323595967e-05	8.68156770650295e-05
8	0.0649632377334884	5.67083887698105e-06	9.49791679294432e-06	1.1284229105013e-05
9	0.0141112294987877	3.37619221929542e-06	6.26877793471689e-06	7.3780761480069e-06
10	0.0177994116707803	1.00794603076493e-06	1.95327921599653e-06	2.28996463605413e-06
11	0.0113472093258924	1.86024014036529e-07	4.83015324626024e-07	3.83104561990644e-07
12	0.00501669230616741	9.42664175052066e-08	1.35799541556292e-07	2.9258367639784e-07
13	0.00236057836690717	1.9780066801145e-07	5.33227121013446e-07	3.81669210958169e-08
14	0.00299247833514965	8.17380953477276e-08	2.15140163684069e-07	1.61219836147808e-07
15	0.00185317190346834	2.20986656751521e-08	5.36736274647787e-07	7.46791285810566e-07
16	0.000797830893739526	1.37810518219261e-07	1.29527131209617e-06	9.32008806353579e-07
17	0.00014346911393992	5.43466620650523e-07	1.37128202459813e-07	2.54183534331709e-07
18	0.000181508755482063	6.25251018737671e-08	5.21644813455957e-07	2.170706285054e-06
19	0.00011039023851328	6.13344768307655e-08	1.61294597567085e-06	1.91571508045829e-07
20	4.67716586508571e-05	1.83209540371987e-07	2.78626587191244e-07	1.0202575043694e-06
21	2.02274236128508e-05	3.3672381266614e-07	3.20978095313951e-06	6.02798422066897e-07
22	2.5467803967727e-05	2.68734331898557e-07	1.99428732550189e-06	2.72107187027082e-06
23	1.53022652448209e-05	7.80961894875087e-07	1.31536872172155e-06	1.02920095645942e-06
24	6.41618410995859e-06	6.03631492235301e-07	6.58321363367076e-07	7.96480310039094e-07
25	1.10114619461532e-06	3.5366395528813e-07	3.0621981622625e-06	3.47272545375699e-06
26	1.39689283951139e-06	7.20039324275668e-07	1.58580750919679e-06	1.18109057012372e-06
27	1.05790050758392e-06	1.36697654162798e-06	4.13930236264903e-06	1.71367331791572e-06
28	2.13519005864971e-07	5.8173860961741e-07	4.01429858287727e-06	1.44203428631418e-06
29	1.65817686026415e-07	6.89097760742108e-07	4.27147284892682e-06	4.23617751033056e-06
30	0	3.70984206687908e-07	5.809859101924e-06	1.03591522698787e-06
31	8.12065127198114e-07	2.74962716539928e-07	7.2460742971403e-06	2.04116298685442e-06
32	1.25516456878083e-06	2.30800161304945e-06	7.90625541979839e-07	7.92811237781965e-06
33	2.7752850623175e-07	1.24385808680794e-06	1.38892795131795e-06	1.62666885217266e-06
34	0	2.14570787471224e-06	6.64047868026429e-06	5.23565615900834e-06
35	0	1.21832186472659e-06	5.20923158497943e-06	2.44686651529324e-06

==> data/convergence/costate.txt <==
n	stdlobatto	gauss	radau	lobatto
1	0	0	0	0
2	0	0	0	0
3	0.777617088158211	0.0360323314143971	0.408602949350656	0.429959629250809
4	0.126714122638673	0.00797747368451796	0.199543519709263	0.157249540000661
5	0.0363783812890014	0.00166810736415351	0.0281673862487822	0.0589200233101762
6	0.0119249457548262	0.000265443250888224	0.0201637870353507	0.0117825840693119
7	0.0119249456016783	4.44964309080503e-05	0.00104205096917278	0.00256234317741078
8	0.0119249449273338	5.66997173347128e-06	0.000164909636713794	0.000469988288853918
9	0.0330274280032159	6.34243944752644e-07	2.23592934759948e-05	7.54165011825902e-05
10	0.0323160793227063	1.11170919858683e-07	3.2737993726599e-06	1.11601733435718e-05
11	0.0318094829476838	1.46561076608265e-08	3.06606737813034e-07	1.36465160238686e-06
12	0.0314295637873811	1.36745786916137e-09	3.56687999032712e-08	1.66562446834995e-07
13	0.0119250331460946	5.24819743219496e-10	6.46763621998947e-09	2.0132992606392e-08
14	0.0119248650874042	2.55323932135676e-10	6.1861890089665e-10	1.56649313833024e-09
15	0.0119250991992256	1.48052464385429e-10	2.11322561879945e-10	4.35385838493119e-10
16	0.0119244732642861	5.18385506395602e-10	2.52840148123878e-10	4.37453406831878e-10
17	0.0304766847415477	3.61281313893125e-10	3.87764804640756e-10	4.21304879871798e-10
18	0.030376640767793	2.5472220166467e-10	6.28015583981067e-10	7.6264884685262e-10
19	0.0302951167351988	1.68881568451962e-10	6.69998168056907e-10	1.88246373350465e-10
20	0.0302178268564782	2.78332468184317e-10	4.3523907047871e-10	6.30023802225543e-10
21	0.0123688400736325	3.6003955372621e-10	3.72167741069518e-10	5.10095077288497e-10
22	0.0119450912505994	4.23883761424548e-10	2.37037355022007e-10	6.09436390242024e-10
23	0.012292291162184	5.08843380625512e-10	5.55200448115745e-10	2.99235081158145e-10
24	0.00990070534440866	3.81523812542639e-10	5.05468396305719e-10	3.28170490782043e-10
25	0.0293248509987421	3.173166174264e-10	8.42046338905833e-10	3.55769642912396e-10
26	0.0249141030927825	5.31528820957305e-10	2.18821606667863e-10	3.98138829196815e-10
27	0.00536596686976376	3.67770340223283e-10	6.87717788966369e-10	4.46349845972804e-10
28	0.170932937640939	2.78858974106511e-10	3.50508511104408e-10	2.24354774341906e-10
29	0.179111706028041	4.12575723585107e-10	4.21227108748923e-10	1.23748413946578e-09
30	0	4.63554195029303e-10	5.94874927095645e-10	7.64804795883034e-10
31	0.0417991584298956	2.21733353900078e-10	4.83734953135584e-10	6.30625123301809e-10
32	0.0186485103613707	1.10486424523271e-09	2.24367718848484e-10	4.6188275426573e-10
33	0.112813479784182	1.86261331011628e-10	9.90270705714114e-10	3.5005054410675e-10
34	0	1.18374426927303e-09	5.3710614601743e-10	5.83282588895173e-10
35	0	4.09862976891162e-10	5.78203174575465e-10	2.93668533934976e-10

==> data/convergence/state.txt <==
n	stdlobatto	gauss	radau	lobatto
1	0	0	0	0
2	0	0	0	0
3	0.353965985563372	0.0189432617806959	1.05982261218083	0.786881388599959
4	0.0394115013133904	0.00273276734643979	0.568675490272969	0.805799760510887
5	0.00325332028911463	0.00132150592694158	0.00309741817153729	0.48667959884205
6	0.00666123630096638	0.000409499184298084	0.345378516278835	0.00103859786371679
7	0.00263282973455448	8.10668607948567e-05	0.000153610035799872	0.000173631373807513
8	0.000474921371084069	1.13740995818512e-05	1.90033822947966e-05	2.2529461548515e-05
9	5.71775342681491e-05	6.74606585510107e-06	1.25353037643272e-05	1.47576366759661e-05
10	9.25319076288122e-05	2.01546342368242e-06	3.91180560795068e-06	4.5724862895169e-06
11	3.33545946777924e-05	3.72491890582305e-07	6.39080158064409e-07	7.66291047671341e-07
12	5.76053295497925e-06	5.3699805158125e-08	8.63792620764414e-08	9.57209993490693e-08
13	2.2200298421815e-07	3.26575252951322e-08	5.58068477818363e-08	6.67285533217932e-08
14	3.27895537499678e-07	9.73586544716909e-09	1.73940310835285e-08	2.09602291634248e-08
15	1.10522652030376e-07	1.73851391616076e-09	2.87234604504083e-09	3.49769389840215e-09
16	1.81600735560394e-08	2.54649634712223e-10	3.95797616903337e-10	4.29884572383799e-10
17	2.36808128661892e-09	1.56268054052333e-10	2.56687421318347e-10	3.09074821291944e-10
18	3.55344687008596e-09	4.63738492051391e-11	7.98895602449612e-11	9.65616198111974e-11
19	1.19279230936797e-09	8.15345013727153e-12	1.31222914478979e-11	1.6172230221656e-11
20	1.95296223637342e-10	1.19282361765727e-12	1.834865592798e-12	1.96409555286436e-12
21	6.53566090136337e-12	7.40740802029904e-13	1.20015108961979e-12	1.4434564654664e-12
22	9.65472146674529e-12	2.19602114270856e-13	3.66970343002038e-13	4.5521919567193e-13
23	3.19722026631553e-12	4.64073224293315e-14	5.94108096052537e-14	7.57310880672435e-14
24	5.1769699638271e-13	1.80966353013901e-14	2.57571741713036e-14	1.33226762955019e-14
25	6.87228052242972e-14	5.55111512312578e-15	1.09245945623115e-13	1.4033219031262e-13
26	1.03916875104915e-13	1.57651669496772e-14	3.33066907387547e-14	1.52100554373646e-14
27	6.22835116814713e-14	4.78506123613442e-14	1.63202784619898e-13	2.97539770599542e-14
28	1.13242748511766e-14	1.40998324127395e-14	1.42330591756945e-13	1.95399252334028e-14
29	1.38777878078145e-15	1.54321000422897e-14	1.51101353651484e-13	1.56097357262297e-13
30	0	1.39020739364781e-14	2.674527266322e-13	6.36157793110215e-14
31	1.01030295240889e-14	1.01307850997046e-14	3.82693876588291e-13	3.26405569239796e-14
32	3.46389583683049e-14	1.12354570092066e-13	5.6621374255883e-15	4.41091607683575e-13
33	5.88418203051333e-15	2.73114864057789e-14	2.80886425230165e-14	1.66533453693773e-14
34	0	9.70334923522387e-14	2.674527266322e-13	1.70086167372574e-13
35	0	3.03090885722668e-14	1.53987933515509e-13	3.60822483003176e-14

==> data/orbit-raising/control.txt <==
t	u
0	0.433623245994395
0.0202686914137205	0.442056617041533
0.0676215305007928	0.462214700735675
0.141128600580527	0.495476708366325
0.239577066713375	0.5436598340888
0.36134936566041	0.609600326043146
0.504445698966877	0.696292985247653
0.666516315515211	0.807301894092761
0.844899969400662	0.945178786167864
1.03666757995368	1.11199622317292
1.23867031347966	1.31089554507466
1.44759128125804	1.57444912068123
1.66	2.72735167653947
1.87240871874196	4.60037286679255
2.08132968652034	4.84192526406513
2.28333242004632	4.98554608941475
2.47510003059934	5.09380775182974
2.65348368448479	5.18094202442939
2.81555430103312	5.25216585250558
2.95865063433959	5.31064391263935
3.08042293328663	5.35776778932168
3.17887139941947	5.39461193690295
3.25237846949921	5.42142172926255
3.29973130858628	5.43852821342014
3.32	5.44569999745397

==> data/orbit-raising/costate.txt <==
t	lr	la	lvr	lva	lm
0	-1.86525923345619	-4.17926086363378e-11	-0.926254643649562	-2.00049112041993	0.576591998489039
0.0202686914137205	-1.84669585509301	-4.16299103276282e-11	-0.928882553489145	-1.9625852731594	0.570084204791669
0.0676215305007928	-1.80270687527797	-4.08883482777866e-11	-0.933796748115654	-1.87430292751193	0.555939062042433
0.141128600580527	-1.73480730794343	-4.18300270359985e-11	-0.93813403789	-1.73585903486427	0.53449242878836
0.239577066713375	-1.64428536057364	-4.24881350047042e-11	-0.93690774065134	-1.55010553201478	0.507662262825698
0.36134936566041	-1.53477262321495	-4.25118970107868e-11	-0.92326937361621	-1.32212158456539	0.476919348957119
0.504445698966877	-1.41159983457921	-4.30553464562657e-11	-0.888626975994466	-1.0629876409013	0.444852224432372
0.666516315515211	-1.28405802302107	-4.28183804245586e-11	-0.824368977026023	-0.789023988281515	0.413322955198418
0.844899969400662	-1.16354298949855	-4.36774525876508e-11	-0.724040595842555	-0.523064197686574	0.384872400086176
1.03666757995368	-1.06254455836718	-4.30327040423444e-11	-0.586180157537887	-0.289546748421291	0.360696102284228
1.23867031347966	-0.989899412753077	-4.27737166000911e-11	-0.415679173518259	-0.110535456417206	0.342602036888899
1.44759128125804	-0.948721773971751	-3.84263970283267e-11	-0.222459441445212	0.000812601671763904	0.33055896866653
1.66	-0.936097368148678	-3.29097094867302e-11	-0.0184699359694257	0.0420074178883911	0.326204867228263
1.87240871874196	-0.946197748579731	-3.44058428227899e-11	0.18622635997059	0.0209480410889312	0.322414312226401
2.08132968652034	-0.973221545015364	-3.14084536138304e-11	0.385176578787916	-0.0501752997113188	0.310566440981055
2.28333242004632	-1.01160153373522	-2.82015170480287e-11	0.574097516169792	-0.160839185734969	0.29078695207172
2.47510003059934	-1.0573649784441	-2.61331230024213e-11	0.749254552922092	-0.300495107792101	0.262679316017037
2.65348368448479	-1.10682605162468	-2.38102372105862e-11	0.90750854302348	-0.459332649996726	0.227786592364523
2.81555430103312	-1.15717844840053	-1.80327606777603e-11	1.04620074259665	-0.626806456063015	0.187424009373135
2.95865063433959	-1.20542089767795	-1.50244908135771e-11	1.16352606980286	-0.793033789871134	0.14452710990533
3.08042293328663	-1.24927014492906	-1.69547854546307e-11	1.25864491105281	-0.947681638577769	0.101814438988253
3.17887139941947	-1.28630166171455	-1.57662157057162e-11	1.33172432565652	-1.08181909981408	0.0630795325086719
3.25237846949921	-1.31497508632472	-1.18421195843146e-11	1.38370729181594	-1.18701083969275	0.0312625291409217
3.29973130858628	-1.33371630848216	-5.8955891355546e-12	1.41589559872884	-1.2572992461815	0.0096848936272214
3.32	-1.34200321626157	1.22683417183603e-11	1.42932865758106	-1.28767929322044	-0.000184537428958175

==> data/orbit-raising/state.txt <==
t	r	a	vr	va	m
0	1	0	0	1	1
0.0202686914137205	1.00001182624785	0.0202963256598395	0.00125490665425854	1.0025881996871	0.998481875013112
0.0676215305007928	1.00015286109563	0.0679015364488668	0.00471824576388018	1.00838371098056	0.99493514736549
0.141128600580527	1.00073029370273	0.142331228330492	0.0113959765790886	1.01717170732067	0.989429467816519
0.239577066713375	1.0024085540488	0.242823523118812	0.0230318722077751	1.02741954056413	0.982055677703168
0.36134936566041	1.00626265827685	0.368134322490575	0.041136229723271	1.03845391656879	0.972934932512034
0.504445698966877	1.01400250658681	0.515891899119202	0.0676878088971267	1.04651106040014	0.962217017147377
0.666516315515211	1.02773610085037	0.682549756196958	0.102855534613808	1.05043056285587	0.950077927967905
0.844899969400662	1.04996710074065	0.862614030744524	0.146767487903478	1.04415564205123	0.936716992291886
1.03666757995368	1.08277967690227	1.04933920625818	0.195893088002238	1.02843148018656	0.922353598261464
1.23867031347966	1.1276535927948	1.234732144254	0.247613982313786	0.996454705085099	0.907223593520367
1.44759128125804	1.18446463047745	1.4115512542745	0.295559813845334	0.955956058652838	0.891575413033767
1.55366555784807	1.2169848854907	1.49474348532068	0.316600523420509	0.925598410890248	0.883630449717174
1.66	1.2514416594896	1.57285629008772	0.32920902603912	0.886782909929146	0.875665999999994
1.87240871874196	1.32022029654645	1.71341277931599	0.308276815470486	0.820570028657073	0.859756586966222
2.08132968652034	1.37921091328579	1.83770489110204	0.256078804809987	0.789144051901857	0.844108406479621
2.28333242004632	1.42617264331028	1.94967997153431	0.208943124870625	0.768225695276501	0.828978401738522
2.47510003059934	1.46177980859128	2.05107289422245	0.162553069780219	0.761182957258128	0.8146150077081
2.65348368448479	1.48718888076865	2.14300901150551	0.122842892177703	0.76002639305254	0.80125407203208
2.81555430103312	1.50424651370954	2.22559037743935	0.0878975723001538	0.765817537813448	0.789114982852607
2.95865063433959	1.51478915885271	2.29853511763351	0.0599786054770686	0.773806889475489	0.778397067487952
3.08042293328663	1.52071907186414	2.36099137204379	0.0375748654048642	0.783978386303764	0.769276322296821
3.17887139941947	1.52359619243664	2.41199649545819	0.0212348546618994	0.793398701493992	0.761902532183471
3.25237846949921	1.52473365317897	2.45044969418665	0.00972728436815878	0.801658766694259	0.756396852634498
3.29973130858628	1.52502801599944	2.47543182299117	0.00286292259665008	0.807233170328081	0.752850124986875
3.32	1.52505759663021	2.48617637964425	0	0.809761038681624	0.751331999999988
